Learning What Makes a Difference from Counterfactual Examples and Gradient Supervision

One of the primary challenges limiting the applicability of deep learning is its susceptibility to learning spurious correlations rather than the underlying mechanisms of the task of interest. The resulting failure to generalise cannot be addressed by simply using more data from the same distribution. We propose an auxiliary training objective that improves the generalization capabilities of neural networks by leveraging an overlooked supervisory signal found in existing datasets. We use pairs of minimally-different examples with different labels, a.k.a counterfactual or contrasting examples, which provide a signal indicative of the underlying causal structure of the task. We show that such pairs can be identified in a number of existing datasets in computer vision (visual question answering, multi-label image classification) and natural language processing (sentiment analysis, natural language inference). The new training objective orients the gradient of a model's decision function with pairs of counterfactual examples. Models trained with this technique demonstrate improved performance on out-of-distribution test sets.

==> 000000049549.txt <==
what does plane have written on its tail ?
ana
ana


==> 000000064765.txt <==
what color is frisbee ?
orange
orange


==> 000000131856.txt <==
what is floating in sky ?
kites, kite, sail
kites


==> 000000139276.txt <==
what is this person standing on ?
skateboard
skateboard


==> 000000196773.txt <==
where is woman sitting ?
stairs, steps
steps


==> 000000222439.txt <==
what team is batter on ?
white, yankees, mets, giants
yankees


==> 000000281650.txt <==
where is baby looking ?
laptop, screen, monitor
screen


==> 000000290436.txt <==
what kind of flower is in vase ?
rose
rose


==> 000000450219.txt <==
what is sex of rider ?
female, male
female


==> 000000454131.txt <==
what kind of boat is on water ?
canoe, paddle
sailboat


==> 000000473035.txt <==
what sport is person participating in ?
surfing
surfing


==> 000000497625.txt <==
what is person in photo holding ?
surfboard
surfboard

